RAIN: Region-Aware Inversion Network for Semantic Watermark Extraction

Semantic watermarks for diffusion models embed ownership information into the generative process while preserving perceptual quality, but Gaussian-Shading extraction conventionally requires multi-step diffusion inversion to recover the initial noise. Recent one-step methods show that this cost can be reduced substantially. We study this problem through extended flow matching and conditional regression. The key observation is that, near the high-SNR image endpoint, recovering a useful noise statistic given by the first-step output of the extended flow matching in the high-SNR regime is much simpler than reconstructing the full inverse trajectory, and Gaussian Shading only requires the recovered latent to remain in the correct watermark decision region. Based on this observation, we propose a lightweight, prompt-free extractor that decomposes endpoint recovery into an image-like anchor and a noise-oriented residual, which increases the capability of the model to utilize GPU parallel computation. The resulting method avoids iterative inversion and repeated evaluation of a diffusion-scale U-Net, providing an efficient one-step extraction pipeline with a concise theoretical interpretation. The computational cost of extracting noise is lower than that of both OSI and FARI. The github repo is there: https://github.com/TheLovesOfLadyPurple/RAIN-lightweight-NN-for-one-step-semantic-watermark-extraction

==> code/options/test/reverseDistillUNetAdvEval.yml <==
# Evaluation config for the prompt-free adversarially trained extractor.
name: ReverseDistillUNetAdvEval
model_type: ReverseDistillModel
scale: 1
cfg_sacle: 7.5
alpha_cumprod_method: linear_alpha
timestep_head_type: classifier
num_gpu: 1
manual_seed: 10
sd_model_id: sd-legacy/stable-diffusion-v1-5

network_xstart:
  type: UnconditionalNAFNet
  img_channel: 4
  width: 64
  enc_blk_nums: [10, 10]
  middle_blk_num: 24
  dec_blk_nums: [10, 10]

network_xt:
  type: UnconditionalNAFNet
  img_channel: 4
  width: 64
  enc_blk_nums: [10, 10]
  middle_blk_num: 24
  dec_blk_nums: [10, 10]

path:
  # Fill after training.
  pretrain_network_xstart: ~
  pretrain_network_xt: ~
  pretrain_network_xstart_ema: ~
  pretrain_network_xt_ema: ~
  strict_load_g: false
  param_key: params
  resume_state: ~


==> code/options/train/reverseDistillUNetAdv.yml <==
# Prompt-free robust reverse distillation for Gaussian Shading.
# Uses the original NAFNet backbone (via a compatibility adapter that ignores
# the legacy prompt argument) and finite-set adversarial image distortions.
name: ReverseDistillUNetAdv
model_type: ReverseDistillModel
scale: 1
cfg_sacle: 7.5
alpha_cumprod_method: linear_alpha
timestep_head_type: classifier
num_gpu: 1
manual_seed: 10
sd_model_id: sd-legacy/stable-diffusion-v1-5

# Training data are the same reverse-distillation LMDBs as the previous model.
datasets:
  train:
    name: ReverseDistillFeatures
    type: ReverseDistillFeatureDataset
    dataroot_gt: ./gen_img_val_v15_coco2014_unipc_low/noise_gt.lmdb
    dataroot_cond_xstart: ./gen_img_val_v15_coco2014_unipc_low/cond_xstart.lmdb
    dataroot_uncond_xstart: ./gen_img_val_v15_coco2014_unipc_low/uncond_xstart.lmdb
    dataroot_final_latents: ./gen_img_val_v15_coco2014_unipc_low/final_latents.lmdb
    dataroot_prompt: ./gen_img_val_v15_coco2014_unipc_low/prompt.lmdb
    use_embed: false
    filename_tmpl: '{}'
    io_backend:
      type: lmdb
    gt_size: 64
    use_flip: false
    use_rot: false
    num_worker_per_gpu: 1
    batch_size_per_gpu: 2
    dataset_enlarge_ratio: 1
    prefetch_mode: ~

# Exactly the original NAFNet computation; no prompt/text cross-attention.
network_xstart:
  type: UnconditionalNAFNet
  img_channel: 4
  width: 64
  enc_blk_nums: [10, 10]
  middle_blk_num: 24
  dec_blk_nums: [10, 10]

network_xt:
  type: UnconditionalNAFNet
  img_channel: 4
  width: 64
  enc_blk_nums: [10, 10]
  middle_blk_num: 24
  dec_blk_nums: [10, 10]

path:
  pretrain_network_xstart: ~
  pretrain_network_xt: ~
  pretrain_network_xstart_ema: ~
  pretrain_network_xt_ema: ~
  strict_load_g: false
  resume_state: ~

train:
  optim_xstart:
    type: AdamW
    lr: !!float 1e-3
    weight_decay: 0.
    betas: [0.9, 0.9]
  optim_xt:
    type: AdamW
    lr: !!float 1e-3
    weight_decay: 0.
    betas: [0.9, 0.9]
  scheduler:
    type: TrueCosineAnnealingLR
    T_max: 80000
    eta_min: !!float 1e-7
  total_iter: 80000
  warmup_iter: -1
  ema_decay: 0.95

  # Intentional L1 objectives: empirically faster convergence in this project.
  xstart_opt:
    type: L1Loss
    loss_weight: 1
    reduction: mean
  xstart_loss_weight: 1.0
  xt_opt:
    type: L1Loss
    loss_weight: 1
    reduction: mean
  xt_loss_weight: 1.0
  timestep_loss_weight: 1.0
  timestep_regression_loss_weight: 1.0

# Finite-set adversarial training.
# Each iteration samples candidate_count distortions, includes a clean VAE
# roundtrip if requested, scores every candidate with the current reverse model,
# and back-propagates on the candidate with maximum L1 recovery loss.
adversarial_training:
  vae_model_id: sd-legacy/stable-diffusion-v1-5
  vae_dtype: float32
  candidate_count: 3
  include_clean_roundtrip: true
  selection_xstart_weight: 1.0
  selection_xt_weight: 1.0
  seed_offset: 100000
  distortions:
    - jpeg
    - random_crop
    - random_drop
    - resize
    - gaussian_blur
    - median_blur
    - gaussian_noise
    - salt_pepper
    - brightness
  jpeg_quality: 25
  random_crop_ratio: 0.60
  random_drop_ratio: 0.80
  resize_ratio: 0.25
  gaussian_blur_radius: 4.0
  median_blur_kernel: 7
  gaussian_noise_std: 0.05
  salt_pepper_prob: 0.05
  brightness_factor: 1.5

logger:
  print_freq: 100
  save_checkpoint_freq: !!float 5e3
  use_tb_logger: true
  wandb:
    project: ~
    resume_id: ~

